Double DVCS amplitudes including kinematic twist-3 and 4 corrections

Generalized parton distributions (GPDs) are off-forward matrix elements of quark and gluon operators that work as a window to the total angular momentum of partons and their transverse imaging (nucleon tomography). To access GPDs one needs to look into exclusive processes which are usually studied in a kinematic regime known as the Bj\"orken limit. In this limit, the photon virtualities are much larger than the hadron mass $M$, and the kick to the hadron measured by the Mandelstam's variable $t$. It turns out that this is not enough for the purposes of a precise GPD extraction and, in particular, of nucleon tomography for which measurements in a sizable range of $t$ are required. Deviation with respect to the Bj\"orken limit induces kinematic higher-twist corrections which enter the amplitudes with powers of $|t|/\mathbb{Q}^2$ and $M^2/\mathbb{Q}^2$, where $\mathbb{Q}^2$ denotes the scale of the process (basically, the sum of photon virtualities in the case of DDVCS). There are also corrections by the name of "genuine" higher twists which are a separate topic and are not the subject of this research study. In this manuscript, we present novel calculations of DDVCS amplitudes off a (pseudo-)scalar target including up to kinematic twist-4 corrections. These results are important for measuring DDVCS, DVCS and TCS through the Sullivan process and off helium-4 target at the future Electron-Ion Collider (EIC) and JLab experiments. Preliminary numerical estimates for the pion target are provided.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

